Degenerate Geometries as Matter-Free Physical Configurations in General Relativity: Three Examples

We examine three degenerate spacetime configurations with wormhole topology, obtained via branching coordinate transformations of the Rindler, Minkowski, and Schwarzschild vacuum metrics.These configurations are, respectively, a Rindler wormhole with a planar throat, and the Klinkhamer and Schwarzschild Klinkhamer wormholes with spherical throats. Within the framework of the Einstein Palatini Cartan formulation, we demonstrate that these degenerate configurations are matter free. In this regard, they differ fundamentally from their nondegenerate wormhole counterparts in the thin shell model, which require exotic matter. Nevertheless, the degenerate configurations considered here exhibit distinct physical manifestations, ranging from purely topological structures to genuine gravitational effects. Furthermore, in all three examples, we demonstrate the absence of a limiting transition from the non-degenerate spacetime to the matter free degenerate configuration. This suggests that degenerate geometries constitute an independent sector of the configuration space of general relativity.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



